Unifying HJB and Riccati equations: A Koopman operator approach to nonlinear optimal control

This paper proposes an operator-theoretic framework that recasts the minimal value function of a nonlinear optimal control problem as an abstract bilinear form on a suitable function space. The resulting bilinear form is shown to satisfy an operator equation with quadratic nonlinearity obtained by formulating the Lyapunov equation for a Koopman lift of the optimal closed-loop dynamics to an infinite-dimensional state space. It is proven that the minimal value function admits a rapidly convergent sum-of-squares expansion, a direct consequence of the fast spectral decay of the bilinear form. The framework thereby establishes a natural link between the Hamilton-Jacobi-Bellman and a Riccati-like operator equation and further motivates numerical low-rank schemes.

==> data/pi_mu=2_eta=2.2_gamma=4.0_nx=31_px=5_ny=31_py=5/singular_values_it=9.csv <==
1 4.1359488627918939
2 1.7472748247022298
3 0.2150493680302242
4 0.063281836319093829
5 0.015306776918111449
6 0.0090101051659384514
7 0.0021233111884819498
8 0.00058339117626602884
9 0.0003154635143797772
10 6.7411007909834783e-05
11 6.0339915089448247e-05
12 8.1173381669054502e-06
13 2.2127639615042889e-06
14 9.3757814174705705e-07
15 2.9852397254688307e-07
16 2.3954800820887808e-07
17 1.6432137413336736e-07
18 5.8204384784375405e-08
19 1.7148193618905105e-08
20 1.2237517986530886e-08
21 7.5309363282904365e-09
22 3.8268567186752211e-09
23 2.6648861023517447e-09
24 1.5561579174026663e-09
25 8.5344951633213694e-10
26 4.935708994743637e-10
27 3.2036486662910102e-10
28 1.8807519629688849e-10
29 1.0609505214707569e-10
30 7.0337055267645169e-11
31 4.4914730895201994e-11
32 2.5185908520272364e-11
33 1.6197341635819447e-11
34 7.4543373415641233e-12
35 6.5096635364080678e-12
36 4.3202507083886958e-12
37 3.364564100300636e-12
38 2.9187963601570828e-12
39 2.3610625517354854e-12
40 1.7262696312224466e-12
41 1.1557117638589906e-12
42 1.1225376787876328e-12
43 7.7075759255939929e-13
44 6.0645971144858211e-13
45 4.4902712120904995e-13
46 3.9680482710361016e-13
47 3.4560518291731987e-13
48 2.7736661098413622e-13
49 2.4159785860420315e-13
50 1.6662716320892645e-13
51 1.4310614042599854e-13
52 1.074073334767816e-13
53 9.5900972072415098e-14
54 7.2864593448249464e-14
55 5.4930194289206047e-14
56 4.0480567828365715e-14
57 2.8918172083546756e-14
58 2.6941778498259989e-14
59 1.4416912315482854e-14
60 1.384153167472873e-14
61 1.0951969632078467e-14
62 1.0698081412647052e-14
63 6.4188636526617039e-15
64 3.8081816620909618e-15
65 3.1077057746766437e-15
66 2.6635930117201217e-15
67 1.373854998527435e-15
68 9.2314772016348318e-16
69 8.3204636237384107e-16
70 7.3847891189158602e-16
71 6.3618590148052452e-16
72 6.3161319794590002e-16
73 6.220194422780812e-16
74 5.0764739850288582e-16
75 4.0475843546910563e-16
76 3.6865966017423307e-16
77 3.4804811659922813e-16
78 3.3305122951125815e-16
79 3.2304954823898924e-16
80 2.8668623150302671e-16
81 2.8229178097956115e-16
82 2.7033252937682886e-16
83 2.4930311073377466e-16
84 2.2011842947216513e-16
85 2.1733963069988456e-16
86 2.0538412261236717e-16
87 1.9154339817970487e-16
88 1.8366760109308186e-16
89 1.7764161959960319e-16
90 1.764251158613785e-16
91 1.6872297643224446e-16
92 1.5837942391106294e-16
93 1.5743482820423535e-16
94 1.5595788153352769e-16
95 1.4781545754061717e-16
96 1.3968700256184648e-16
97 1.358277356127055e-16
98 1.3511817907237402e-16
99 1.2836628328509063e-16
100 1.2750361244115999e-16
101 1.2370516840958714e-16
102 1.2201834035512774e-16
103 1.1650356447684519e-16
104 1.1483047583722486e-16
105 1.0790341333074252e-16
106 1.0428689096281519e-16
107 1.0280276309154474e-16
108 1.0189240264910139e-16
109 1.0037276614377623e-16
110 9.7895996539285516e-17
111 9.7123789580898794e-17
112 9.3450662563948022e-17
113 9.0790276437233909e-17
114 8.9204653597359852e-17
115 8.8170115196362865e-17
116 8.5864392041236624e-17
117 8.2050057584056198e-17
118 8.0996740337435343e-17
119 8.0304704205462843e-17
120 7.9558456498593478e-17
121 7.7022596576790739e-17
122 7.6630089447251125e-17
123 7.6588268545332954e-17
124 7.5672756861723929e-17
125 7.4060929357461041e-17
126 7.2847407073096509e-17
127 7.2571463892010614e-17
128 7.2140370687757676e-17
129 6.9964166916739798e-17
130 6.8863618021577895e-17
131 6.8077823478003889e-17
132 6.6519009792845102e-17
133 6.6036469850184212e-17
134 6.4706820822994055e-17
135 6.4069368910758379e-17
136 6.3464236008213752e-17
137 6.3307879199864139e-17
138 6.2077639849592361e-17
139 6.061763301636326e-17
140 5.8048108526388684e-17
141 5.6832491818779891e-17
142 5.6721523398441928e-17
143 5.6421556445412251e-17
144 5.5842873965201439e-17
145 5.54662003084477e-17
146 5.510387553287083e-17
147 5.4647631341265037e-17
148 5.2846057070949092e-17
149 5.1684818893638213e-17
150 5.116656304329074e-17
151 5.0933199169279799e-17
152 4.9815309796021778e-17
153 4.9752475254162157e-17
154 4.9742269634694958e-17
155 4.8857652173164472e-17
156 4.8116678725870963e-17
157 4.654833419266148e-17
158 4.5567736456208131e-17
159 4.5495929446434356e-17
160 4.5075673508378511e-17
161 4.2984248869376167e-17
162 4.2968442291242563e-17
163 4.2039625621366138e-17
164 4.1418703441691387e-17
165 4.0817279627822475e-17
166 3.9590515512888443e-17
167 3.9151827996185704e-17
168 3.8539731838072791e-17
169 3.8261123934659931e-17
170 3.8253955283610991e-17
171 3.8207120154164945e-17
172 3.7988594901004251e-17
173 3.6276990322830134e-17
174 3.4800145006618245e-17
175 3.4601917990041119e-17
176 3.4531493358229876e-17
177 3.4333444482893502e-17
178 3.397739932050579e-17
179 3.3925006767748656e-17
180 3.381933126517076e-17
181 3.3673816962400652e-17
182 3.3463573131089159e-17
183 3.2778917563468424e-17
184 3.2173251270398508e-17
185 3.1729063346707313e-17
186 3.0746387694225879e-17
187 3.0557739672179191e-17
188 3.0408772212127871e-17
189 3.0183149522269994e-17
190 2.9148475119313154e-17
191 2.8704436187476948e-17
192 2.8463591211107628e-17
193 2.8380339482315706e-17
194 2.8353532753846835e-17
195 2.7993585944627859e-17
196 2.7802765235031429e-17
197 2.6838495401682964e-17
198 2.6831885024168738e-17
199 2.6588191202864174e-17
200 2.6073356212745773e-17
201 2.5747288026915168e-17
202 2.4714333046301851e-17
203 2.4594590364988773e-17
204 2.4226462665945215e-17
205 2.4161686730154999e-17
206 2.3839357939456875e-17
207 2.3812957828852513e-17
208 2.333052832850338e-17
209 2.3288002901104975e-17
210 2.2545537440847373e-17
211 2.2530872835369943e-17
212 2.2306382252148255e-17
213 2.2188321312067709e-17
214 2.0826060916492219e-17
215 2.0512472417632307e-17
216 2.01868016608882e-17
217 2.0038083441279535e-17
218 1.9546505655601389e-17
219 1.9395002514570472e-17
220 1.9000625105553147e-17
221 1.8841816199064399e-17
222 1.8808358002874247e-17
223 1.8671048845248489e-17
224 1.8426891217231572e-17
225 1.8168680478553438e-17
226 1.815936686437966e-17
227 1.7998579776839366e-17
228 1.7670967126750839e-17
229 1.7541766311731623e-17
230 1.7114989776837087e-17
231 1.7036840785296626e-17
232 1.6905303984445675e-17
233 1.6675752116667869e-17
234 1.654138099334731e-17
235 1.5932421004671086e-17
236 1.5538440771915963e-17
237 1.5499439963440058e-17
238 1.534751052515117e-17
239 1.5272415073432704e-17
240 1.512289545349872e-17
241 1.4871663341595143e-17
242 1.4684017492919841e-17
243 1.4623022283811768e-17
244 1.4581267878723657e-17
245 1.4260228484823924e-17
246 1.4184221200719947e-17
247 1.3653540732155614e-17
248 1.3650786896544017e-17
249 1.3515860055885076e-17
250 1.3029469047326355e-17
251 1.2699344887317017e-17
252 1.2504328485865991e-17
253 1.2477617501633107e-17
254 1.2228930934083746e-17
255 1.2098571971858365e-17
256 1.1760734606534627e-17
257 1.1457611908902392e-17
258 1.1383248035660652e-17
259 1.1046445299101961e-17
260 1.1008263369040454e-17
261 1.0793988176581231e-17
262 1.0761874299830144e-17
263 1.0638718947482074e-17
264 1.0523381972902047e-17
265 1.0518686418321664e-17
266 1.0500873278403692e-17
267 1.0460302643202793e-17
268 9.9240924284719873e-18
269 9.8861719019104146e-18
270 9.6766623820957946e-18
271 9.4088559439068351e-18
272 9.4077553876794955e-18
273 9.4038661412694059e-18
274 9.4029783705634119e-18
275 8.883147883636482e-18
276 8.6874124008198708e-18
277 8.5796242999894448e-18
278 8.5188270491454431e-18
279 8.2124601360051308e-18
280 8.1319752462620501e-18
281 8.051019834618318e-18
282 7.9791288038957802e-18
283 7.8737940336749547e-18
284 7.6518416010063452e-18
285 7.5742973515873457e-18
286 7.5373775241664525e-18
287 7.3964656591234888e-18
288 7.185293569833635e-18
289 7.1783499392127499e-18
290 6.8032051055245875e-18
291 6.5773672169890996e-18
292 6.5423953602177239e-18
293 6.4747735265606326e-18
294 6.3530817482499149e-18
295 6.257525512105743e-18
296 6.2460531604478501e-18
297 6.1879209762339765e-18
298 6.1577640144840312e-18
299 6.1103345000798535e-18
300 5.9877275440353372e-18
301 5.942203156129392e-18
302 5.4258792987011918e-18
303 5.4099775164649946e-18
304 5.2704373403123879e-18
305 5.161510864232486e-18
306 5.0892680273474177e-18
307 5.0766923839683476e-18
308 4.8780348325431944e-18
309 4.7445754175328174e-18
310 4.6136889498205936e-18
311 4.5770563629259142e-18
312 4.3795395142418857e-18
313 4.2742396249891733e-18
314 4.1686525487804953e-18
315 4.0203730368532811e-18
316 3.913098445059845e-18
317 3.7907489324479673e-18
318 3.6624853766624107e-18
319 3.5680552174575588e-18
320 3.4509270424722374e-18
321 3.4136944450609153e-18
322 3.4010230806977248e-18
323 3.2670601125887252e-18
324 3.2546139345706972e-18
325 3.105482810546222e-18
326 2.941185489711822e-18
327 2.8896396005557348e-18
328 2.8844341155425049e-18
329 2.8731387458136069e-18
330 2.8664253678174886e-18
331 2.8141059796618863e-18
332 2.7920819099870178e-18
333 2.7647245248957873e-18
334 2.6531587645475923e-18
335 2.5919205620851398e-18
336 2.4630232226915357e-18
337 2.3957733264141086e-18
338 2.3933389426362471e-18
339 2.298208704296789e-18
340 2.1185810233779743e-18
341 2.1164828653046533e-18
342 2.0514754269085291e-18
343 1.9979776238233416e-18
344 1.9769876740145816e-18
345 1.7921045726412889e-18
346 1.752748984984655e-18
347 1.6737283559562557e-18
348 1.6716643838830458e-18
349 1.6613086721219868e-18
350 1.6173076939673096e-18
351 1.531442625817007e-18
352 1.5243306501805793e-18
353 1.5214648578517655e-18
354 1.3719137535304001e-18
355 1.3646185755815432e-18
356 1.3410017620808316e-18
357 1.3258257603669865e-18
358 1.3241712307138067e-18
359 1.3159780331534926e-18
360 1.150750561718386e-18
361 1.1313757993558249e-18
362 1.0790372639355629e-18
363 1.0412164723991364e-18
364 9.6695613401825323e-19
365 9.3534624197618094e-19
366 8.9533553757369448e-19
367 7.8523813624047359e-19
368 7.7998071590339216e-19
369 7.7962286634096214e-19
370 7.4499390458598865e-19
371 6.7400038979547517e-19
372 6.1212074035819755e-19
373 6.0993887554217915e-19
374 5.8448778350264662e-19
375 5.8244728730114897e-19
376 5.5399858081804926e-19
377 4.9400211229299662e-19
378 4.927008365823662e-19
379 3.7653467892985918e-19
380 3.6343017815411783e-19
381 3.6020968851174151e-19
382 3.4887206788282839e-19
383 3.3191170842144205e-19
384 3.2833018624641289e-19
385 3.1128084150429326e-19
386 2.8601874175723338e-19
387 2.2548626620989309e-19
388 1.9859767870279601e-19
389 1.8852414252784393e-19
390 1.6084572149797777e-19
391 1.5170812056926868e-19
392 1.3885332219632668e-19
393 1.2587072198710727e-19
394 1.2307408242411083e-19
395 1.0157479319872127e-19
396 7.7075755143615783e-20
397 6.4781670392092504e-20
398 4.8519478643945192e-20
399 4.837167979421153e-20
400 3.9269504052849876e-20
401 3.4288466030877972e-20
402 3.2282094784211444e-20
403 2.4696699619073557e-20
404 2.1520278788516352e-20
405 1.5807030190050864e-20
406 1.4151721433128427e-20
407 1.0669713602474545e-20
408 1.0112548180459224e-20
409 1.0037316480498198e-20
410 8.8438843528085871e-21
411 8.1797433807163064e-21
412 7.0408219015655137e-21
413 6.7058167000067923e-21
414 4.877440286927306e-21
415 4.3818972992943917e-21
416 3.9343591302381192e-21
417 3.7795624661865389e-21
418 3.1385495086726474e-21
419 3.0182624565776076e-21
420 2.6323439644772659e-21
421 2.6123387858063145e-21
422 2.2556535487593137e-21
423 2.1781357001216065e-21
424 2.0807299752545751e-21
425 1.7065768327515328e-21
426 1.6510495916962229e-21
427 1.570181680436359e-21
428 1.5418392428459695e-21
429 1.3002667444887054e-21
430 1.1724035587855634e-21
431 9.7651747047025005e-22
432 9.5557966379364182e-22
433 9.3727218353111833e-22
434 9.1496045395471002e-22
435 8.5486771980590603e-22
436 7.7185007148434071e-22
437 6.7146434881091381e-22
438 6.3815196182577769e-22
439 5.0087114108410681e-22
440 4.6413117650761933e-22
441 3.8033826403082068e-22
442 3.5404876103848075e-22
443 3.3723490848806521e-22
444 3.2362759809973368e-22
445 2.7773861742169093e-22
446 2.6294411430271838e-22
447 2.5561375016074548e-22
448 2.2042144944690359e-22
449 2.1241763020118167e-22
450 1.9854471138204975e-22
451 1.8551975048067911e-22
452 1.7831026650714274e-22
453 1.5540574303065938e-22
454 1.3950775641449155e-22
455 1.2301681049783743e-22
456 1.1468058281334005e-22
457 1.1418909117295251e-22
458 1.059136091799324e-22
459 8.6375905368938896e-23
460 8.4284791118021185e-23
461 8.0093468785691034e-23
462 6.6259942819628538e-23
463 6.3622488452068819e-23
464 5.7033856676349334e-23
465 5.5721772826410982e-23
466 5.0055113288868665e-23
467 4.9882257157033129e-23
468 4.6784511124012692e-23
469 4.3505166393405349e-23
470 3.8787648453376167e-23
471 3.8614182247821441e-23
472 3.8047987979992223e-23
473 3.3014481419182427e-23
474 3.2855999511601698e-23
475 2.8808937704956622e-23
476 2.7247719510011927e-23
477 2.6851693711850124e-23
478 2.4230682891081853e-23
479 2.1489055009643455e-23
480 1.9184835939660525e-23
481 1.8185630165410057e-23
482 1.8017484190511267e-23
483 1.7226258903569013e-23
484 1.5906311920345277e-23
485 1.5316700176788919e-23
486 1.3963772975497923e-23
487 1.3853486527027135e-23
488 1.2677079136914827e-23
489 1.1613585632977432e-23
490 1.1360972621143939e-23
491 1.0523333308810011e-23
492 1.0451140310459119e-23
493 9.5579373392200196e-24
494 8.9110232360203289e-24
495 8.858552015359505e-24
496 8.4025263690032494e-24
497 7.6912043237890929e-24
498 7.5502184224107809e-24
499 7.4582044296082615e-24
500 7.1808788967570624e-24
501 6.534239811737524e-24
502 6.1385270446986726e-24
503 6.0057211451098965e-24
504 5.9905851268847149e-24
505 5.4354203065131845e-24
506 5.3448566989713335e-24
507 5.3377159224673101e-24
508 4.7763387291821241e-24
509 4.6642407020032426e-24
510 4.5617751003348734e-24
511 4.5433080230298457e-24
512 4.0335870403890766e-24
513 4.0237656302430162e-24
514 3.500173492949405e-24
515 3.4641208003406292e-24
516 3.4354563139787301e-24
517 3.0954747089758261e-24
518 2.9841967731024803e-24
519 2.9170065969652801e-24
520 2.7791712294843805e-24
521 2.7225134711653182e-24
522 2.6187935718028414e-24
523 2.4223845084139199e-24
524 2.3971427885200967e-24
525 2.3627831162424668e-24
526 2.3370308451183404e-24
527 2.0974910085509441e-24
528 2.0756885399568214e-24
529 2.0005049905584224e-24
530 1.964141215302321e-24
531 1.7456842632613123e-24
532 1.7405220128759382e-24
533 1.671002456658727e-24
534 1.6210260143234266e-24
535 1.4539798283625489e-24
536 1.4283460551694556e-24
537 1.4128318222140551e-24
538 1.3924433540174994e-24
539 1.3770006647864203e-24
540 1.3509742694548669e-24
541 1.3097691919194976e-24
542 1.2147388757034221e-24
543 1.1656650206158161e-24
544 1.1532104188980562e-24
545 1.1349779443910692e-24
546 1.0130355197585887e-24
547 1.0114169180727205e-24
548 1.0015527364538036e-24
549 9.2857886920167372e-25
550 9.1448155020789673e-25
551 8.7171519112537836e-25
552 8.2742550611912116e-25
553 8.2488442030688518e-25
554 8.1374437469469677e-25
555 7.8464087031333564e-25
556 7.1828598631297655e-25
557 7.1558178267119378e-25
558 7.0528538821684267e-25
559 6.9079817173121368e-25
560 6.7729985985885067e-25
561 6.3068612834848147e-25
562 6.2346932861819341e-25
563 5.960349261807813e-25
564 5.696275739627733e-25
565 5.507872390648736e-25
566 5.1268323015692093e-25
567 5.1088973950686852e-25
568 5.0396821648296272e-25
569 4.8666426532615252e-25
570 4.7860384761587655e-25
571 4.5134733810266946e-25
572 4.4774768611650494e-25
573 4.3218910176988488e-25
574 4.2073148107477281e-25
575 4.1861767056182076e-25
576 4.0677695838878561e-25
577 4.0092509822345461e-25
578 3.5844746964262776e-25
579 3.5349134835842139e-25
580 3.4952354120813967e-25
581 3.4197871962876161e-25
582 3.2330806931706583e-25
583 3.2289232247087421e-25
584 3.0982892749059017e-25
585 3.095057587263595e-25
586 2.9606574813741806e-25
587 2.9539852232332797e-25
588 2.7634860303475742e-25
589 2.7342943490469711e-25
590 2.4584452028391235e-25
591 2.3927017390065523e-25
592 2.1602290214554922e-25
593 2.0951979586902756e-25
594 2.0949144826596442e-25
595 2.0033131928167505e-25
596 1.9873153217822791e-25
597 1.9533308886726189e-25
598 1.8583567170666039e-25
599 1.8542377937959515e-25
600 1.8487156914365669e-25
601 1.8325893719457068e-25
602 1.831765453419627e-25
603 1.8153639837577447e-25
604 1.7251194374458189e-25
605 1.581088068048501e-25
606 1.5758767554378109e-25
607 1.5271604360642937e-25
608 1.4854661280991237e-25
609 1.4426580921539034e-25
610 1.4053248649853666e-25
611 1.3807331866625435e-25
612 1.3014313851866314e-25
613 1.2593926641508146e-25
614 1.2404222168570976e-25
615 1.1624466203723712e-25
616 1.0954560712908261e-25
617 1.0566933605225637e-25
618 1.0524606290570335e-25
619 1.0206430428259193e-25
620 9.306334486058352e-26
621 8.7715547552191287e-26
622 8.6536264439082236e-26
623 8.5678653870129722e-26
624 8.5602083327025961e-26
625 8.1597510148642971e-26
626 7.9586439279215919e-26
627 7.5600114722749053e-26
628 7.1704169764662253e-26
629 6.5335260842824617e-26
630 6.2766715109535871e-26
631 5.8574935098091779e-26
632 5.609112798117698e-26
633 5.5364051529742489e-26
634 5.13956734741212e-26
635 5.1098282701414657e-26
636 4.9452676499053141e-26
637 4.719702978926343e-26
638 4.7165570084796246e-26
639 4.6575905333930805e-26
640 4.0754700351688557e-26
641 4.0075982307492937e-26
642 3.9460255724288674e-26
643 3.8503631285586637e-26
644 3.8146046473071224e-26
645 3.7598191662407755e-26
646 3.6485130481773797e-26
647 3.1542563606815051e-26
648 3.0003344000025568e-26
649 2.9501227649063486e-26
650 2.9315672195583419e-26
651 2.8234909114252945e-26
652 2.6178279825983965e-26
653 2.0357910174138482e-26
654 1.8854874579409129e-26
655 1.860469076916255e-26
656 1.7621645459735817e-26
657 1.7533348756174776e-26
658 1.5540423762908021e-26
659 1.5502342439741649e-26
660 1.5432860767575883e-26
661 1.2990096002423883e-26
662 1.2690095584934414e-26
663 1.2356713648172899e-26
664 1.1325216518859329e-26
665 1.1180822222529246e-26
666 1.1174741691380328e-26
667 8.6523445253123794e-27
668 8.1129280959072032e-27
669 6.9736623593106875e-27
670 6.5567965787269439e-27
671 5.9197506877940294e-27
672 5.0608742262398361e-27
673 4.7053765221337577e-27
674 4.1113166367341397e-27
675 4.0522777458174427e-27
676 3.8164431489426189e-27
677 3.5246617533169581e-27
678 3.0618166169483001e-27
679 2.7292658573334588e-27
680 1.7896304382878944e-27
681 1.5928781528015599e-27
682 1.4819104629252386e-27
683 1.3592311843354221e-27
684 1.2288081326021508e-27
685 9.4013420551068255e-28
686 8.0008738871381786e-28
687 7.7694682793359424e-28
688 7.0418119312774739e-28
689 6.0798987476191595e-28
690 5.7806538431944157e-28
691 4.1588850413855932e-28
692 4.0954389273112579e-28
693 3.5915885087268777e-28
694 2.7924638652020199e-28
695 2.5089989661252255e-28
696 2.3518757386302365e-28
697 2.296993233335951e-28
698 2.22649327462602e-28
699 2.0688267234838092e-28
700 1.8446039954210532e-28
701 1.1563909036778865e-28
702 9.7486694941856402e-29
703 8.4436098948304369e-29
704 6.9705030417394301e-29
705 6.7191842101221157e-29
706 5.5442311883801159e-29
707 4.6683215825868943e-29
708 3.3272254288508231e-29
709 2.7382632730086164e-29
710 1.5594623718942134e-29
711 1.4219513030155488e-29
712 9.775363287024796e-30
713 3.034207863864148e-30
714 1.4242345326409595e-30
715 -1.1249419280608811e-30
716 -4.2234972022777728e-30
717 -1.0250030103545003e-29
718 -1.6217608652586502e-29
719 -2.6133506782722051e-29
720 -2.9216916985154572e-29
721 -3.7766250707793157e-29
722 -4.2489052518222084e-29
723 -4.5573107761494667e-29
724 -5.664536837863773e-29
725 -9.6360017886096624e-29
726 -1.0792412197450663e-28
727 -1.2957619267065148e-28
728 -1.3610700598496363e-28
729 -1.7227497160592947e-28
730 -1.8985408053481164e-28
731 -2.2444110303215036e-28
732 -2.5673042067214286e-28
733 -2.7548495103163944e-28
734 -3.4650704039283443e-28
735 -3.7656983360415369e-28
736 -4.855866278584633e-28
737 -6.2547679556188316e-28
738 -7.1790138974139778e-28
739 -8.6054200530422259e-28
740 -9.8104775259508265e-28
741 -1.0050763920676794e-27
742 -1.2932144112315909e-27
743 -1.4122193226112632e-27
744 -1.722360200095216e-27
745 -2.0100616273354052e-27
746 -2.2100850064062239e-27
747 -2.3492625942163102e-27
748 -2.5460633637689714e-27
749 -3.2632365583976914e-27
750 -3.7313608744758865e-27
751 -3.7573821843536731e-27
752 -3.9670423097981781e-27
753 -4.1601263188333696e-27
754 -4.4648763903201854e-27
755 -4.6001166980864209e-27
756 -5.8218938449969672e-27
757 -6.8018808487345306e-27
758 -6.9905638405653004e-27
759 -7.7738456272427971e-27
760 -8.5203616958701641e-27
761 -9.2283100307074306e-27
762 -9.7227719646395379e-27
763 -1.0359569056489939e-26
764 -1.0495362847977171e-26
765 -1.1113717420648355e-26
766 -1.2035231292358716e-26
767 -1.4043886782180603e-26
768 -1.4861940897931061e-26
769 -1.5148720659883802e-26
770 -1.531199363489738e-26
771 -1.6605381091643375e-26
772 -2.0212520730386962e-26
773 -2.0467239502874742e-26
774 -2.2191271708081959e-26
775 -2.3585050877420136e-26
776 -2.3930454345232584e-26
777 -2.4442260519237781e-26
778 -2.7822892979960253e-26
779 -2.8574014834255535e-26
780 -2.8784033570708957e-26
781 -3.1508534499245183e-26
782 -3.3260842053625497e-26
783 -3.378831134954566e-26
784 -3.4929598084691684e-26
785 -3.943513102379118e-26
786 -4.1697462491372681e-26
787 -4.3014757371145925e-26
788 -4.3062411105062141e-26
789 -4.5222845211786961e-26
790 -4.720641862735394e-26
791 -4.8835440114868503e-26
792 -5.0676393259568496e-26
793 -5.1215602690783733e-26
794 -5.4354300306127749e-26
795 -5.7471787339194779e-26
796 -5.7835903770530954e-26
797 -6.1272331379179095e-26
798 -6.4900459721477478e-26
799 -6.4953583480690204e-26
800 -6.9934821448927571e-26
801 -7.2381710643326305e-26
802 -7.3256750465682494e-26
803 -7.4375567188345894e-26
804 -8.0102562280814317e-26
805 -8.1382857231701004e-26
806 -8.6337172521857277e-26
807 -8.7539160056783227e-26
808 -9.3616996546538852e-26
809 -9.5364822282827625e-26
810 -9.7498731794671057e-26
811 -1.0148732899308073e-25
812 -1.0451083304999965e-25
813 -1.093344949258594e-25
814 -1.2142956529565976e-25
815 -1.2429892786777737e-25
816 -1.3112156859994804e-25
817 -1.3900573828497236e-25
818 -1.4077069230822703e-25
819 -1.4544664750549686e-25
820 -1.4787625042123313e-25
821 -1.4896202482341354e-25
822 -1.615599612799949e-25
823 -1.6345655719622974e-25
824 -1.6613372517220024e-25
825 -1.7308555323430472e-25
826 -1.863741740363331e-25
827 -1.9439717636245236e-25
828 -2.0403699820113604e-25
829 -2.0980908539325624e-25
830 -2.2052542483538812e-25
831 -2.2056827628597685e-25
832 -2.2830065888607103e-25
833 -2.4964548536703879e-25
834 -2.5411631138201468e-25
835 -2.7238068266287369e-25
836 -2.7353777955998586e-25
837 -2.735540908336492e-25
838 -2.8020288054553742e-25
839 -2.8243525009133168e-25
840 -3.170903876998031e-25
841 -3.2885353151634909e-25
842 -3.4622451592432727e-25
843 -3.6340515435588553e-25
844 -3.6595330241690945e-25
845 -3.6792659504494941e-25
846 -3.7280845017035393e-25
847 -4.202975386502231e-25
848 -4.3520784226087121e-25
849 -4.5087695209231795e-25
850 -4.5981975891578071e-25
851 -4.7359325492731961e-25
852 -4.8050545845344862e-25
853 -5.0442966649078092e-25
854 -5.168617467869878e-25
855 -5.1761132878246016e-25
856 -5.3291587270220258e-25
857 -5.3314832805027092e-25
858 -5.6575907340806622e-25
859 -5.9599056374534716e-25
860 -5.9888394441246973e-25
861 -6.4987387690254393e-25
862 -6.9405335123485968e-25
863 -6.9572106039776967e-25
864 -7.1456981425212076e-25
865 -7.4066544899052117e-25
866 -7.9521171479247879e-25
867 -8.10364191406759e-25
868 -8.4625520278671771e-25
869 -8.5672877023703848e-25
870 -8.6225981881606254e-25
871 -8.9002259409011521e-25
872 -8.9295454555984268e-25
873 -9.053921326229367e-25
874 -9.4128684884103423e-25
875 -1.0582103453666198e-24
876 -1.0834649777839751e-24
877 -1.0948081332006171e-24
878 -1.1167072103438733e-24
879 -1.2646187273042413e-24
880 -1.3081238192560543e-24
881 -1.3223170703601788e-24
882 -1.354629107942045e-24
883 -1.3710328334890988e-24
884 -1.4750850247737175e-24
885 -1.4854063311425359e-24
886 -1.5763817690966256e-24
887 -1.7279061565753701e-24
888 -1.7327821037571171e-24
889 -1.842606425481806e-24
890 -1.8676806780270437e-24
891 -1.9072736566709402e-24
892 -2.0554897374863735e-24
893 -2.1900770025679335e-24
894 -2.294940967676056e-24
895 -2.4399328998898508e-24
896 -2.4674639662358893e-24
897 -2.5775279271598778e-24
898 -2.6996628934343966e-24
899 -2.8238466931694746e-24
900 -2.9805683206877163e-24
901 -3.2442013128039512e-24
902 -3.2668158452706539e-24
903 -3.444052510688921e-24
904 -3.7232075832464646e-24
905 -3.7784632357715779e-24
906 -3.9139196283169493e-24
907 -4.0569258600652977e-24
908 -4.0930253232595575e-24
909 -4.4332169834671376e-24
910 -4.5247989987281461e-24
911 -4.9694138655687271e-24
912 -4.9877742920054541e-24
913 -5.5551775895049247e-24
914 -6.1822826012008837e-24
915 -6.4551376835500665e-24
916 -6.5873895989048777e-24
917 -6.7465221593841885e-24
918 -7.1420065917957557e-24
919 -7.6354484367704051e-24
920 -8.4150367719853457e-24
921 -9.1968939589986779e-24
922 -9.3679604989348063e-24
923 -1.0290718882438142e-23
924 -1.0986514998202467e-23
925 -1.1638323076629757e-23
926 -1.1690278935255524e-23
927 -1.1727709147443703e-23
928 -1.2249220911850668e-23
929 -1.3472917190859368e-23
930 -1.3921939908611189e-23
931 -1.4208270244433634e-23
932 -1.5985357569386468e-23
933 -1.653476505701261e-23
934 -1.8027577179985556e-23
935 -2.1729020793843972e-23
936 -2.1842191311111349e-23
937 -2.2621780513249653e-23
938 -2.6260468822075923e-23
939 -2.6423173696842795e-23
940 -3.0164940441769939e-23
941 -3.179288232559127e-23
942 -3.3118554880943302e-23
943 -3.5262483003770013e-23
944 -3.7512812188311099e-23
945 -4.034640282407267e-23
946 -4.1761176797180169e-23
947 -4.9610208108686881e-23
948 -5.0830903833304655e-23
949 -6.03162981607174e-23
950 -6.7100305603107684e-23
951 -7.1314203937769971e-23
952 -7.335375195921144e-23
953 -8.118791433299841e-23
954 -8.4064462082792005e-23
955 -9.8612874577593253e-23
956 -9.9010674253812241e-23
957 -1.0404406804137821e-22
958 -1.1418469500618442e-22
959 -1.1750423001707492e-22
960 -1.3929668338278489e-22
961 -1.4877745050450243e-22
962 -1.5768098743402766e-22
963 -1.6079796103205451e-22
964 -1.9360407180480588e-22
965 -1.9506634146380689e-22
966 -2.3640404934042849e-22
967 -2.3871507253206917e-22
968 -2.8736943811956342e-22
969 -3.1725431945728645e-22
970 -3.6673236204450493e-22
971 -3.6797702466154475e-22
972 -3.96877033874288e-22
973 -4.4010528632585845e-22
974 -4.9567333047298388e-22
975 -5.0436530625108076e-22
976 -5.5590709277002519e-22
977 -6.5084955452576025e-22
978 -6.617039325595307e-22
979 -7.7615430924066598e-22
980 -8.091312505191793e-22
981 -8.5649930076542087e-22
982 -9.3768942971387402e-22
983 -1.1521024638082893e-21
984 -1.1987833333190996e-21
985 -1.2666990802773888e-21
986 -1.2697710611933337e-21
987 -1.868839059572328e-21
988 -2.1119047302603629e-21
989 -2.2705455288540208e-21
990 -2.5189351589322619e-21
991 -2.5558735012342979e-21
992 -3.2497987293291539e-21
993 -3.448031536701116e-21
994 -4.5166799923927371e-21
995 -4.7054707196328605e-21
996 -4.7363848946583346e-21
997 -5.4842071779515859e-21
998 -6.3270698734848662e-21
999 -7.2696012096194969e-21
1000 -7.6298622850330789e-21
1001 -8.1987432351567906e-21
1002 -9.1453972932565542e-21
1003 -1.1402570200844683e-20
1004 -1.1532923887854046e-20
1005 -1.3504759645865848e-20
1006 -1.6604344260795791e-20
1007 -1.7707493996145914e-20
1008 -1.8707257192941228e-20
1009 -2.527815722982359e-20
1010 -2.5310589347116867e-20
1011 -2.9736873096173904e-20
1012 -3.5886709346616059e-20
1013 -3.723894934375752e-20
1014 -4.0427061431170521e-20
1015 -5.575835240656646e-20
1016 -6.3691532236139617e-20
1017 -7.8957633851059001e-20
1018 -8.9709959856333863e-20
1019 -9.3633194791411112e-20
1020 -1.2189564601374615e-19
1021 -1.5115744097445053e-19
1022 -1.5917177792315516e-19
1023 -1.8597853086594496e-19
1024 -2.0028403474424737e-19
1025 -2.1047675967247491e-19
1026 -2.5210436074742548e-19
1027 -2.8378084649169349e-19
1028 -3.7796327748866551e-19
1029 -3.8293882702772341e-19
1030 -4.5263292560867952e-19
1031 -4.7160365791926074e-19
1032 -4.7461705773585869e-19
1033 -4.8303149516318091e-19
1034 -4.9593578139422462e-19
1035 -5.2860224544569528e-19
1036 -5.4224442005993944e-19
1037 -5.6437534830241614e-19
1038 -6.0672851607275973e-19
1039 -7.2246314268099177e-19
1040 -7.4923494103053371e-19
1041 -7.8542411166201372e-19
1042 -7.9790272877932138e-19
1043 -8.2710579414120258e-19
1044 -8.6593056912163041e-19
1045 -8.8973174204409826e-19
1046 -9.1117003361050781e-19
1047 -1.0785994613287543e-18
1048 -1.1200008257316552e-18
1049 -1.1237105771278537e-18
1050 -1.13625307843363e-18
1051 -1.1375116420660535e-18
1052 -1.1566090486896322e-18
1053 -1.2035760610809643e-18
1054 -1.382700387964881e-18
1055 -1.4126047467928714e-18
1056 -1.4224654014311863e-18
1057 -1.5436739814091954e-18
1058 -1.6984724480505791e-18
1059 -1.8042228702135343e-18
1060 -1.8066033930319002e-18
1061 -1.9893371603675106e-18
1062 -2.006496278513907e-18
1063 -2.0088063624526907e-18
1064 -2.0132996276617033e-18
1065 -2.0883653900862069e-18
1066 -2.1733756378637619e-18
1067 -2.2068292700963244e-18
1068 -2.2126974901975203e-18
1069 -2.2761624198304121e-18
1070 -2.2911338940607044e-18
1071 -2.3967902789060988e-18
1072 -2.4869916822237339e-18
1073 -2.5832575079738653e-18
1074 -2.6656850612413998e-18
1075 -2.7031252054741436e-18
1076 -2.8785709573912202e-18
1077 -2.9524116227916418e-18
1078 -3.0042734603129029e-18
1079 -3.050014225849885e-18
1080 -3.1524260064659099e-18
1081 -3.2871045941527393e-18
1082 -3.3778269041366207e-18
1083 -3.4130232844380561e-18
1084 -3.4673529438635309e-18
1085 -3.6906316773601438e-18
1086 -3.7181344805275583e-18
1087 -3.8640325096057496e-18
1088 -3.8788975913801203e-18
1089 -3.943771856287594e-18
1090 -4.127560650623936e-18
1091 -4.1562332611350211e-18
1092 -4.3553898611529174e-18
1093 -4.5338320453657007e-18
1094 -4.5497777285972314e-18
1095 -4.6080691884064463e-18
1096 -4.7023804605258872e-18
1097 -4.8048760033538929e-18
1098 -5.0801417003139915e-18
1099 -5.129099080394289e-18
1100 -5.2104132886059719e-18
1101 -5.4348598090068692e-18
1102 -5.4610146392332167e-18
1103 -5.5985551275677124e-18
1104 -6.0736796385551622e-18
1105 -6.1206406896870534e-18
1106 -6.1919732083557172e-18
1107 -6.3894813702991996e-18
1108 -6.6753595030009321e-18
1109 -6.6756355871666353e-18
1110 -6.7434628823503977e-18
1111 -6.7843890097907236e-18
1112 -6.7988560767703532e-18
1113 -6.9035773168716911e-18
1114 -7.1137142521960413e-18
1115 -7.3227539057771579e-18
1116 -7.5794826575143673e-18
1117 -7.5825640530694702e-18
1118 -7.655115973714238e-18
1119 -7.7023089292738663e-18
1120 -7.9017997833311162e-18
1121 -8.1826593155149188e-18
1122 -8.4714713787517854e-18
1123 -8.4764948097243697e-18
1124 -8.5427240835656495e-18
1125 -8.5826179008785809e-18
1126 -8.6951564928022392e-18
1127 -9.1689876929892139e-18
1128 -9.5930992199439552e-18
1129 -9.9012086168018431e-18
1130 -9.9198412791510579e-18
1131 -9.958292930153492e-18
1132 -9.9595134141956074e-18
1133 -9.9870270118353803e-18
1134 -1.0167715599423638e-17
1135 -1.0452430980565779e-17
1136 -1.0456966165069515e-17
1137 -1.0676165391318193e-17
1138 -1.0832360727087738e-17
1139 -1.1138369012803517e-17
1140 -1.1509762740560079e-17
1141 -1.1790620774575464e-17
1142 -1.1940302573198769e-17
1143 -1.198844132743689e-17
1144 -1.2087791729694309e-17
1145 -1.2108405351135235e-17
1146 -1.2348949578876655e-17
1147 -1.2816952535125642e-17
1148 -1.2901313883057814e-17
1149 -1.3245261531886837e-17
1150 -1.3436511143001228e-17
1151 -1.3491869442022286e-17
1152 -1.3533913696644902e-17
1153 -1.4166309244922186e-17
1154 -1.4698587592326073e-17
1155 -1.4758325170072376e-17
1156 -1.5099008229692003e-17
1157 -1.5566299056563674e-17
1158 -1.5586297325428877e-17
1159 -1.5900703894162953e-17
1160 -1.5926088748753987e-17
1161 -1.6143043209269166e-17
1162 -1.6341836238997541e-17
1163 -1.6519788439651966e-17
1164 -1.662544541466715e-17
1165 -1.6723831139498134e-17
1166 -1.6959985067711517e-17
1167 -1.7684113742588165e-17
1168 -1.7771372845408873e-17
1169 -1.8077087000410339e-17
1170 -1.8267145210721411e-17
1171 -1.8707696942908051e-17
1172 -1.8810839093406477e-17
1173 -2.0183642058979613e-17
1174 -2.0219422913142056e-17
1175 -2.0382621175809081e-17
1176 -2.0406644541307753e-17
1177 -2.0684566314787231e-17
1178 -2.1578938102867652e-17
1179 -2.1591313327140135e-17
1180 -2.1627086326865911e-17
1181 -2.195859680680874e-17
1182 -2.2300385133115922e-17
1183 -2.239269651145968e-17
1184 -2.3158650831342587e-17
1185 -2.3281968489408754e-17
1186 -2.3322874985584044e-17
1187 -2.3893265064548349e-17
1188 -2.3997865657310184e-17
1189 -2.4352394920813915e-17
1190 -2.4441837857828849e-17
1191 -2.4826974748424307e-17
1192 -2.5002850731571245e-17
1193 -2.6070617920549074e-17
1194 -2.6095130786012242e-17
1195 -2.619163987112181e-17
1196 -2.7054883363556692e-17
1197 -2.7172613071784408e-17
1198 -2.7608647501522357e-17
1199 -2.7633056346420056e-17
1200 -2.879472052280905e-17
1201 -2.8850779096110095e-17
1202 -2.9415157703033355e-17
1203 -3.0194423695838378e-17
1204 -3.0774801864722557e-17
1205 -3.1518504971014813e-17
1206 -3.2007211344982253e-17
1207 -3.2364396916503464e-17
1208 -3.3250566989780452e-17
1209 -3.4411735491524405e-17
1210 -3.4564016968835527e-17
1211 -3.4568439566163009e-17
1212 -3.4872454556894317e-17
1213 -3.4952335770289842e-17
1214 -3.5471322846032637e-17
1215 -3.719944646173309e-17
1216 -3.7536688163484401e-17
1217 -3.7923901528749586e-17
1218 -3.8492709188754442e-17
1219 -3.8508813806731456e-17
1220 -3.9069889353755995e-17
1221 -3.947199089600211e-17
1222 -3.9935330909612594e-17
1223 -4.0941753416013288e-17
1224 -4.2128451021069627e-17
1225 -4.2223975177739506e-17
1226 -4.2749201523244328e-17
1227 -4.3111230776598722e-17
1228 -4.3585150698006341e-17
1229 -4.4109802980071518e-17
1230 -4.6350269521411972e-17
1231 -4.6697473365687192e-17
1232 -4.6731500587443434e-17
1233 -4.6856847012923553e-17
1234 -4.7742014015585876e-17
1235 -4.9230635556096824e-17
1236 -4.9640943821249468e-17
1237 -5.1334342407946546e-17
1238 -5.3458665512043128e-17
1239 -5.3704914331128794e-17
1240 -5.4584157048389539e-17
1241 -5.4585865521245805e-17
1242 -5.5196208927862756e-17
1243 -5.7113063142162602e-17
1244 -5.7399340459309124e-17
1245 -5.8593970613653758e-17
1246 -6.035794006304475e-17
1247 -6.0590768421883635e-17
1248 -6.1764121691899617e-17
1249 -6.3403381849564499e-17
1250 -6.4043217910179224e-17
1251 -6.4478683802550134e-17
1252 -6.8686916810427754e-17
1253 -6.889740769894979e-17
1254 -7.1246365298421027e-17
1255 -7.3552626154811571e-17
1256 -7.4497365767473884e-17
1257 -7.5145993206494205e-17
1258 -7.5403715146350781e-17
1259 -7.5487387415704613e-17
1260 -8.0888872964126153e-17
1261 -8.2248395996697871e-17
1262 -8.3967960285408997e-17
1263 -8.6487865405077379e-17
1264 -8.7627507841599734e-17
1265 -8.8285666390015642e-17
1266 -9.4004597040145476e-17
1267 -9.7927971231638107e-17
1268 -9.9133713110922585e-17
1269 -1.0149364214891568e-16
1270 -1.0415564713672976e-16
1271 -1.0566739356925562e-16
1272 -1.1049488572537665e-16
1273 -1.118587975436016e-16
1274 -1.1298747669483346e-16
1275 -1.1657944714824652e-16
1276 -1.2439663272549059e-16
1277 -1.2657519316786269e-16
1278 -1.2737808882021487e-16
1279 -1.2847129978414074e-16
1280 -1.3715933381514363e-16
1281 -1.390493564954928e-16
1282 -1.6894584476092848e-16
1283 -1.7581800964060257e-16
1284 -1.8507263159101654e-16
1285 -1.9843049180583412e-16
1286 -2.0590881794411838e-16
1287 -2.3585143618805471e-16
1288 -2.5106201980894835e-16
1289 -2.5792030926608829e-16
1290 -2.9437969544670616e-16
1291 -3.4031301976603529e-16
1292 -3.624946076287678e-16
1293 -3.6943195137925832e-16
1294 -7.4698390440548755e-16
1295 -8.8693211740550739e-16

